To test, or not to test: A proactive approach for deciding complete performance test initiation

Software performance testing requires a set of inputs that exercise different sections of the code to identify performance issues. However, running tests on a large set of inputs can be a very time-consuming process. It is even more problematic when test inputs are constantly growing, which is the case with a large-scale scientific organization such as CERN where the process of performing scientific experiment generates plethora of data that is analyzed by physicists leading to new scientific discoveries. Therefore, in this article, we present a test input minimization approach based on a clustering technique to handle the issue of testing on growing data. Furthermore, we use clustering information to propose an approach that recommends the tester to decide when to run the complete test suite for performance testing. To demonstrate the efficacy of our approach, we applied it to two different code updates of a web service which is used at CERN and we found that the recommendation for performance test initiation made by our approach for an update with bottleneck is valid.

==> figure/coefficient.csv <==
clustertype,commit,kBest,coefficent
kmeans,bbbf323a,5,0.6778459643760624
kmeans,7b0957b6,4,0.5974086901058641
kmeans,bade708e,9,0.6825620043668448
kmeans,f7ac4b79,9,0.6496624012734793
kmeans,e9414f04,7,0.5974096108592325
GMM,bbbf323a,4,0.7212705790706782
GMM,7b0957b6,2,0.5920973021520315
GMM,bade708e,6,0.3204253928544078
GMM,f7ac4b79,3,0.5595083882005348
GMM,e9414f04,2,0.5328104584893699
DBSCAN,bbbf323a,2,0.6605069313695789
DBSCAN,7b0957b6,2,0.7024238438084731
DBSCAN,bade708e,2,0.599832590160019
DBSCAN,f7ac4b79,2,0.6520940611635908
DBSCAN,e9414f04,2,0.7202565648839417
Agglomerative,bbbf323a,2,0.7242170321964372
Agglomerative,7b0957b6,2,0.6504488942366992
Agglomerative,bade708e,2,0.6588357762907056
Agglomerative,f7ac4b79,2,0.5783451031984902
Agglomerative,e9414f04,2,0.5898337557616753

